QCCDCert: Formally Verified Compilation for QCCD Co-Design

Quantum charge-coupled device (QCCD) architectures enable scalable trapped-ion quantum computing by dynamically shuttling ions between specialized processing and storage zones. A QCCD can be built with many trap sizes and layouts. Comparing them requires compiling every program under each design's transport, capacity and control constraints, and trusting the target code of each compilation. We present a co-design framework built on one Lean-verified compiler. The hardware description and its operating rules are compiler inputs, so a single theorem covers every candidate design: the target code of every compilation preserves its program's behavior and obeys the hardware rules. Across 75 benchmark programs of 11 to 130 qubits, the best design found takes 66% less modeled execution time on average than the worst design of equal capacity. An AI agent that proposes devices based on our compiler's checked results beats the fastest of these designs on 71 of 75 programs. Our verified compiler provably avoids the 11 defects that we report in three previous compilers. It scales to hundreds of qubits, compiling 512-qubit programs for a 38-trap device in 1 to 29 minutes.

==> paper-listing-primer-execution.txt <==
init q0@S,q1@G;
simd transport q0:S->G[p0];
pulse MS(pi/2) q0,q1 @G via c4;
readout q1 -> c1 @G via a0;


==> paper-listing-primer-hardware.txt <==
hardware Primer; site S[1]; site J[1]; site G[2]; optical channel 7;
path p0:S->J->G channel 0 waveform 0 duration 2;
calibration c4:MS(pi/2) @G channel 7 duration 4;
acquire a0 @G channel 7 duration 3;


==> tut-1-bound.txt <==
pulse R(pi/2,pi/2) q0   {c3};
pulse MS(pi/2) q0,q1   {c4};
pulse R(-pi/2,0) q0   {c5};
pulse R(-pi/2,0) q1   {c5};
pulse R(-pi/2,pi/2) q0   {c6};
measure q1 -> c0   {a0};


==> tut-1-effects.txt <==
CX q0,q1;
measure q1 -> c0;


==> tut-1-hardware.txt <==
hardware Primer; site S[1]; site J[1]; site G[2];
path p0:S->J->G channel 0 waveform 0 duration 2;
optical channel 7;
calibration c0:R(pi/7,pi/2-0) @G channel 7 duration 2;
calibration c1:R(pi,0) @G channel 7 duration 2;
calibration c2:R(pi,(0+0)/2) @G channel 7 duration 2;
calibration c3:R(pi/2,pi/2) @G channel 7 duration 2;
calibration c4:MS(pi/2) @G channel 7 duration 4;
calibration c5:R(-pi/2,0) @G channel 7 duration 2;
calibration c6:R(-pi/2,pi/2) @G channel 7 duration 2;
broadcast b0:R(-pi/2,0) sites G channel 7 duration 2 limit 2;
acquire a0 @G channel 7 duration 3;
pump p0 @G channel 7 duration 4;
controller duration 1;


==> tut-1-packed.txt <==
init q0@S,q1@G;
transport q0:S->G[p0];
pulse R(pi/2,pi/2) q0 @G via c3;
pulse MS(pi/2) q0,q1 @G via c4;
broadcast R(-pi/2,0) q0,q1 @G via b0;
pulse R(-pi/2,pi/2) q0 @G via c6;
readout q1 -> c0 @G via a0;


==> tut-1-parallel.txt <==
init q0@S,q1@G;
transport q0:S->G[p0];                 // t=0, d=2
idle 1;                                // t=2, d=1
idle 1;                                // t=3, d=1
idle 1;                                // t=4, d=1
pulse R(pi/2,pi/2) q0 @G via c3;       // t=5, d=2
pulse MS(pi/2) q0,q1 @G via c4;        // t=7, d=4
broadcast R(-pi/2,0) q0,q1 @G via b0;  // t=11, d=2
pulse R(-pi/2,pi/2) q0 @G via c6;      // t=13, d=2
readout q1 -> c0 @G via a0;            // t=15, d=3


==> tut-1-placed.txt <==
init q0@S,q1@G;
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q1;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q1;
pulse R(-pi/2,pi/2) q0;
measure q1 -> c0;


==> tut-1-pulses.txt <==
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q1;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q1;
pulse R(-pi/2,pi/2) q0;
measure q1 -> c0;


==> tut-1-routed.txt <==
init q0@S,q1@G;
transport q0:S->G[p0];
pulse R(pi/2,pi/2) q0 @G via c3;
pulse MS(pi/2) q0,q1 @G via c4;
pulse R(-pi/2,0) q0 @G via c5;
pulse R(-pi/2,0) q1 @G via c5;
pulse R(-pi/2,pi/2) q0 @G via c6;
readout q1 -> c0 @G via a0;


==> tut-1-rules.txt <==
assert init: (t = 0 and delta = 0) => N-(S) = 1;
assert cap:  forall s:Sites. Ntr(s) <= cap(s);
assert rel:  n_optical > 0 => t >= 5;


==> tut-1-source.txt <==
OPENQASM 2.0;
qreg q[2];
creg c[1];
CX q[0],q[1];
measure q[1] -> c[0];


==> tut-1-timed.txt <==
init q0@S,q1@G;
transport q0:S->G[p0];                 // t=0, d=2
idle 1;                                // t=2, d=1
idle 1;                                // t=3, d=1
idle 1;                                // t=4, d=1
pulse R(pi/2,pi/2) q0 @G via c3;       // t=5, d=2
pulse MS(pi/2) q0,q1 @G via c4;        // t=7, d=4
broadcast R(-pi/2,0) q0,q1 @G via b0;  // t=11, d=2
pulse R(-pi/2,pi/2) q0 @G via c6;      // t=13, d=2
readout q1 -> c0 @G via a0;            // t=15, d=3


==> tut-2-bound-one-optical.txt <==
pulse R(pi/2,pi/2) q0   {c0};
pulse MS(pi/2) q0,q2   {c1};
pulse R(-pi/2,0) q0   {c2};
pulse R(-pi/2,0) q2   {c2};
pulse R(-pi/2,pi/2) q0   {c3};
pulse R(pi/2,pi/2) q1   {c0};
pulse MS(pi/2) q1,q2   {c1};
pulse R(-pi/2,0) q1   {c2};
pulse R(-pi/2,0) q2   {c2};
pulse R(-pi/2,pi/2) q1   {c3};
measure q2 -> c0   {a0};
latch saved <- (c0) == 1   {};
when saved reset q2   {p0};


==> tut-2-bound.txt <==
pulse R(pi/2,pi/2) q0   {c0};
pulse MS(pi/2) q0,q2   {c1};
pulse R(-pi/2,0) q0   {c2};
pulse R(-pi/2,0) q2   {c2};
pulse R(-pi/2,pi/2) q0   {c3};
pulse R(pi/2,pi/2) q1   {c0};
pulse MS(pi/2) q1,q2   {c1};
pulse R(-pi/2,0) q1   {c2};
pulse R(-pi/2,0) q2   {c2};
pulse R(-pi/2,pi/2) q1   {c3};
measure q2 -> c0   {a0};
latch saved <- (c0) == 1   {};
when saved reset q2   {p0};


==> tut-2-effects-one-optical.txt <==
CX q0,q2;
CX q1,q2;
measure q2 -> c0;
latch saved <- (c0) == 1;
when saved reset q2;


==> tut-2-effects.txt <==
CX q0,q2;
CX q1,q2;
measure q2 -> c0;
latch saved <- (c0) == 1;
when saved reset q2;


==> tut-2-hardware.txt <==
hardware Tee; site S[2]; site J[1]; site G[2]; site P[1];
path p0:S->J->G channel 0 waveform 0 duration 2;
path p1:G->J->S channel 1 waveform 0 duration 2;
path p2:G->J->P channel 2 waveform 0 duration 2;
path p3:P->J->G channel 3 waveform 0 duration 2;
optical channel 7;
calibration c0:R(pi/2,pi/2) @G channel 7 duration 2;
calibration c1:MS(pi/2) @G channel 7 duration 4;
calibration c2:R(-pi/2,0) @G channel 7 duration 2;
calibration c3:R(-pi/2,pi/2) @G channel 7 duration 2;
broadcast b0:R(-pi/2,0) sites G channel 7 duration 2 limit 2;
acquire a0 @G channel 7 duration 3;
pump p0 @G channel 7 duration 4;
controller duration 1;


==> tut-2-packed-one-optical.txt <==
init q0@S,q1@S,q2@G;
transport q0:S->G[p0];
pulse R(pi/2,pi/2) q0 @G via c0;
pulse MS(pi/2) q0,q2 @G via c1;
pulse R(-pi/2,0) q0 @G via c2;
pulse R(-pi/2,0) q2 @G via c2;
pulse R(-pi/2,pi/2) q0 @G via c3;
transport q0:G->S[p1];
transport q1:S->G[p0];
pulse R(pi/2,pi/2) q1 @G via c0;
pulse MS(pi/2) q1,q2 @G via c1;
pulse R(-pi/2,0) q1 @G via c2;
pulse R(-pi/2,0) q2 @G via c2;
pulse R(-pi/2,pi/2) q1 @G via c3;
readout q2 -> c0 @G via a0;
latch saved <- (c0) == 1;
when saved pump q2 @G via p0;


==> tut-2-packed.txt <==
init q0@S,q1@S,q2@G;
transport q0:S->G[p0];
pulse R(pi/2,pi/2) q0 @G via c0;
pulse MS(pi/2) q0,q2 @G via c1;
broadcast R(-pi/2,0) q0,q2 @G via b0;
pulse R(-pi/2,pi/2) q0 @G via c3;
transport q0:G->S[p1];
transport q1:S->G[p0];
pulse R(pi/2,pi/2) q1 @G via c0;
pulse MS(pi/2) q1,q2 @G via c1;
broadcast R(-pi/2,0) q1,q2 @G via b0;
pulse R(-pi/2,pi/2) q1 @G via c3;
readout q2 -> c0 @G via a0;
latch saved <- (c0) == 1;
when saved pump q2 @G via p0;


==> tut-2-parallel-one-optical.txt <==
init q0@S,q1@S,q2@G;
transport q0:S->G[p0];                 // t=0, d=2
pulse R(pi/2,pi/2) q0 @G via c0;       // t=2, d=2
pulse MS(pi/2) q0,q2 @G via c1;        // t=4, d=4
pulse R(-pi/2,0) q0 @G via c2;         // t=8, d=2
pulse R(-pi/2,0) q2 @G via c2;         // t=10, d=2
pulse R(-pi/2,pi/2) q0 @G via c3;      // t=12, d=2
transport q0:G->S[p1];                 // t=14, d=2
transport q1:S->G[p0];                 // t=16, d=2
pulse R(pi/2,pi/2) q1 @G via c0;       // t=18, d=2
pulse MS(pi/2) q1,q2 @G via c1;        // t=20, d=4
pulse R(-pi/2,0) q1 @G via c2;         // t=24, d=2
pulse R(-pi/2,0) q2 @G via c2;         // t=26, d=2
pulse R(-pi/2,pi/2) q1 @G via c3;      // t=28, d=2
readout q2 -> c0 @G via a0;            // t=30, d=3
latch saved <- (c0) == 1;              // t=33, d=1
when saved pump q2 @G via p0;          // t=34, d=4


==> tut-2-parallel.txt <==
init q0@S,q1@S,q2@G;
transport q0:S->G[p0];                 // t=0, d=2
pulse R(pi/2,pi/2) q0 @G via c0;       // t=2, d=2
pulse MS(pi/2) q0,q2 @G via c1;        // t=4, d=4
broadcast R(-pi/2,0) q0,q2 @G via b0;  // t=8, d=2
pulse R(-pi/2,pi/2) q0 @G via c3;      // t=10, d=2
transport q0:G->S[p1];                 // t=12, d=2
transport q1:S->G[p0];                 // t=14, d=2
pulse R(pi/2,pi/2) q1 @G via c0;       // t=16, d=2
pulse MS(pi/2) q1,q2 @G via c1;        // t=18, d=4
broadcast R(-pi/2,0) q1,q2 @G via b0;  // t=22, d=2
pulse R(-pi/2,pi/2) q1 @G via c3;      // t=24, d=2
readout q2 -> c0 @G via a0;            // t=26, d=3
latch saved <- (c0) == 1;              // t=29, d=1
when saved pump q2 @G via p0;          // t=30, d=4


==> tut-2-placed-one-optical.txt <==
init q0@S,q1@S,q2@G;
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q2;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,pi/2) q0;
pulse R(pi/2,pi/2) q1;
pulse MS(pi/2) q1,q2;
pulse R(-pi/2,0) q1;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,pi/2) q1;
measure q2 -> c0;
latch saved <- (c0) == 1;
when saved reset q2;


==> tut-2-placed.txt <==
init q0@S,q1@S,q2@G;
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q2;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,pi/2) q0;
pulse R(pi/2,pi/2) q1;
pulse MS(pi/2) q1,q2;
pulse R(-pi/2,0) q1;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,pi/2) q1;
measure q2 -> c0;
latch saved <- (c0) == 1;
when saved reset q2;


==> tut-2-pulses-one-optical.txt <==
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q2;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,pi/2) q0;
pulse R(pi/2,pi/2) q1;
pulse MS(pi/2) q1,q2;
pulse R(-pi/2,0) q1;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,pi/2) q1;
measure q2 -> c0;
latch saved <- (c0) == 1;
when saved reset q2;


==> tut-2-pulses.txt <==
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q2;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,pi/2) q0;
pulse R(pi/2,pi/2) q1;
pulse MS(pi/2) q1,q2;
pulse R(-pi/2,0) q1;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,pi/2) q1;
measure q2 -> c0;
latch saved <- (c0) == 1;
when saved reset q2;


==> tut-2-routed-one-optical.txt <==
init q0@S,q1@S,q2@G;
transport q0:S->G[p0];
pulse R(pi/2,pi/2) q0 @G via c0;
pulse MS(pi/2) q0,q2 @G via c1;
pulse R(-pi/2,0) q0 @G via c2;
pulse R(-pi/2,0) q2 @G via c2;
pulse R(-pi/2,pi/2) q0 @G via c3;
transport q0:G->S[p1];
transport q1:S->G[p0];
pulse R(pi/2,pi/2) q1 @G via c0;
pulse MS(pi/2) q1,q2 @G via c1;
pulse R(-pi/2,0) q1 @G via c2;
pulse R(-pi/2,0) q2 @G via c2;
pulse R(-pi/2,pi/2) q1 @G via c3;
readout q2 -> c0 @G via a0;
latch saved <- (c0) == 1;
when saved pump q2 @G via p0;


==> tut-2-routed.txt <==
init q0@S,q1@S,q2@G;
transport q0:S->G[p0];
pulse R(pi/2,pi/2) q0 @G via c0;
pulse MS(pi/2) q0,q2 @G via c1;
pulse R(-pi/2,0) q0 @G via c2;
pulse R(-pi/2,0) q2 @G via c2;
pulse R(-pi/2,pi/2) q0 @G via c3;
transport q0:G->S[p1];
transport q1:S->G[p0];
pulse R(pi/2,pi/2) q1 @G via c0;
pulse MS(pi/2) q1,q2 @G via c1;
pulse R(-pi/2,0) q1 @G via c2;
pulse R(-pi/2,0) q2 @G via c2;
pulse R(-pi/2,pi/2) q1 @G via c3;
readout q2 -> c0 @G via a0;
latch saved <- (c0) == 1;
when saved pump q2 @G via p0;


==> tut-2-rules-one-optical.txt <==
assert init: (t = 0 and delta = 0) => N-(S) = 2;
assert cap:  forall s:Sites. Ntr(s) <= cap(s);
assert traffic:  forall p:Paths. M(p) <= 1;
assert one:  n_optical <= 1;


==> tut-2-rules.txt <==
assert init: (t = 0 and delta = 0) => N-(S) = 2;
assert cap:  forall s:Sites. Ntr(s) <= cap(s);
assert traffic:  forall p:Paths. M(p) <= 1;


==> tut-2-source.txt <==
OPENQASM 2.0;
qreg q[3];
creg c[1];
CX q[0],q[2];
CX q[1],q[2];
measure q[2] -> c[0];
if(c==1) reset q[2];


==> tut-2-timed-one-optical.txt <==
init q0@S,q1@S,q2@G;
transport q0:S->G[p0];                 // t=0, d=2
pulse R(pi/2,pi/2) q0 @G via c0;       // t=2, d=2
pulse MS(pi/2) q0,q2 @G via c1;        // t=4, d=4
pulse R(-pi/2,0) q0 @G via c2;         // t=8, d=2
pulse R(-pi/2,0) q2 @G via c2;         // t=10, d=2
pulse R(-pi/2,pi/2) q0 @G via c3;      // t=12, d=2
transport q0:G->S[p1];                 // t=14, d=2
transport q1:S->G[p0];                 // t=16, d=2
pulse R(pi/2,pi/2) q1 @G via c0;       // t=18, d=2
pulse MS(pi/2) q1,q2 @G via c1;        // t=20, d=4
pulse R(-pi/2,0) q1 @G via c2;         // t=24, d=2
pulse R(-pi/2,0) q2 @G via c2;         // t=26, d=2
pulse R(-pi/2,pi/2) q1 @G via c3;      // t=28, d=2
readout q2 -> c0 @G via a0;            // t=30, d=3
latch saved <- (c0) == 1;              // t=33, d=1
when saved pump q2 @G via p0;          // t=34, d=4


==> tut-2-timed.txt <==
init q0@S,q1@S,q2@G;
transport q0:S->G[p0];                 // t=0, d=2
pulse R(pi/2,pi/2) q0 @G via c0;       // t=2, d=2
pulse MS(pi/2) q0,q2 @G via c1;        // t=4, d=4
broadcast R(-pi/2,0) q0,q2 @G via b0;  // t=8, d=2
pulse R(-pi/2,pi/2) q0 @G via c3;      // t=10, d=2
transport q0:G->S[p1];                 // t=12, d=2
transport q1:S->G[p0];                 // t=14, d=2
pulse R(pi/2,pi/2) q1 @G via c0;       // t=16, d=2
pulse MS(pi/2) q1,q2 @G via c1;        // t=18, d=4
broadcast R(-pi/2,0) q1,q2 @G via b0;  // t=22, d=2
pulse R(-pi/2,pi/2) q1 @G via c3;      // t=24, d=2
readout q2 -> c0 @G via a0;            // t=26, d=3
latch saved <- (c0) == 1;              // t=29, d=1
when saved pump q2 @G via p0;          // t=30, d=4


==> tut-3-bound.txt <==
pulse R(pi/2,pi/2) q0   {c0, c4, c8, c12};
pulse MS(pi/2) q0,q1   {c1, c5, c9, c13};
pulse R(-pi/2,0) q0   {c2, c6, c10, c14};
pulse R(-pi/2,0) q1   {c2, c6, c10, c14};
pulse R(-pi/2,pi/2) q0   {c3, c7, c11, c15};
pulse R(pi/2,pi/2) q2   {c0, c4, c8, c12};
pulse MS(pi/2) q2,q3   {c1, c5, c9, c13};
pulse R(-pi/2,0) q2   {c2, c6, c10, c14};
pulse R(-pi/2,0) q3   {c2, c6, c10, c14};
pulse R(-pi/2,pi/2) q2   {c3, c7, c11, c15};
pulse R(pi/2,pi/2) q0   {c0, c4, c8, c12};
pulse MS(pi/2) q0,q3   {c1, c5, c9, c13};
pulse R(-pi/2,0) q0   {c2, c6, c10, c14};
pulse R(-pi/2,0) q3   {c2, c6, c10, c14};
pulse R(-pi/2,pi/2) q0   {c3, c7, c11, c15};
measure q0 -> c0   {a0, a1, a2, a3};
measure q3 -> c1   {a0, a1, a2, a3};


==> tut-3-chain.txt <==
pulse R(pi/2,pi/2) q0 @C0 via c0;      // t=0, d=2
transport q0:C0->C1[p0];               // t=2, d=2
pulse MS(pi/2) q0,q1 @C1 via c5;       // t=4, d=4
broadcast R(-pi/2,0) q0,q1 @C1 via b1; // t=8, d=2
pulse R(-pi/2,pi/2) q0 @C1 via c7;     // t=10, d=2
pulse R(pi/2,pi/2) q2 @C2 via c8;      // t=0, d=2
transport q2:C2->C3[p2];               // t=2, d=2
pulse MS(pi/2) q2,q3 @C3 via c13;      // t=4, d=4
broadcast R(-pi/2,0) q2,q3 @C3 via b3; // t=8, d=2
pulse R(-pi/2,pi/2) q2 @C3 via c15;    // t=10, d=2
pulse R(pi/2,pi/2) q0 @C1 via c4;      // t=12, d=2
exchange q0,q1 @C1;                    // t=14, d=12
transport q0:C1->C2[p1];               // t=26, d=2
exchange q3,q2 @C3;                    // t=12, d=12
transport q3:C3->C2[p5];               // t=28, d=2
pulse MS(pi/2) q0,q3 @C2 via c9;       // t=30, d=4
broadcast R(-pi/2,0) q0,q3 @C2 via b2; // t=34, d=2
pulse R(-pi/2,pi/2) q0 @C2 via c11;    // t=36, d=2
readout q0 -> c0 @C2 via a2;           // t=38, d=3
readout q3 -> c1 @C2 via a2;           // t=41, d=3


==> tut-3-effects.txt <==
CX q0,q1;
CX q2,q3;
CX q0,q3;
measure q0 -> c0;
measure q3 -> c1;


==> tut-3-hardware.txt <==
hardware Line4; site C0[2]; site C1[2]; site C2[2]; site C3[2];
path p0:C0->C1 channel 0 waveform 0 duration 2;   // motion +x
path p1:C1->C2 channel 0 waveform 0 duration 2;   // motion +x
path p2:C2->C3 channel 0 waveform 0 duration 2;   // motion +x
path p3:C1->C0 channel 0 waveform 1 duration 2;   // motion -x
path p4:C2->C1 channel 0 waveform 1 duration 2;   // motion -x
path p5:C3->C2 channel 0 waveform 1 duration 2;   // motion -x
share channel 0 optional;
optical channel 10, 11, 12, 13;
calibration c0:R(pi/2,pi/2) @C0 channel 10 duration 2;
calibration c1:MS(pi/2) @C0 channel 10 duration 4;
calibration c2:R(-pi/2,0) @C0 channel 10 duration 2;
calibration c3:R(-pi/2,pi/2) @C0 channel 10 duration 2;
broadcast b0:R(-pi/2,0) sites C0 channel 10 duration 2 limit 2;
acquire a0 @C0 channel 10 duration 3;
pump p0 @C0 channel 10 duration 4;
// the same at C1, C2, C3: c4..c15, b1..b3, a1..a3, p1..p3
controller duration 1;


==> tut-3-packed.txt <==
init q0@C0,q1@C1,q2@C2,q3@C3;
pulse R(pi/2,pi/2) q0 @C0 via c0;
transport q0:C0->C1[p0];
pulse MS(pi/2) q0,q1 @C1 via c5;
broadcast R(-pi/2,0) q0,q1 @C1 via b1;
pulse R(-pi/2,pi/2) q0 @C1 via c7;
pulse R(pi/2,pi/2) q2 @C2 via c8;
transport q2:C2->C3[p2];
pulse MS(pi/2) q2,q3 @C3 via c13;
broadcast R(-pi/2,0) q2,q3 @C3 via b3;
pulse R(-pi/2,pi/2) q2 @C3 via c15;
pulse R(pi/2,pi/2) q0 @C1 via c4;
transport q0:C1->C2[p1];
transport q3:C3->C2[p5];
pulse MS(pi/2) q0,q3 @C2 via c9;
broadcast R(-pi/2,0) q0,q3 @C2 via b2;
pulse R(-pi/2,pi/2) q0 @C2 via c11;
readout q0 -> c0 @C2 via a2;
readout q3 -> c1 @C2 via a2;


==> tut-3-parallel.txt <==
init q0@C0,q1@C1,q2@C2,q3@C3;
pulse R(pi/2,pi/2) q0 @C0 via c0;      // t=0, d=2
transport q0:C0->C1[p0];               // t=2, d=2
pulse MS(pi/2) q0,q1 @C1 via c5;       // t=4, d=4
broadcast R(-pi/2,0) q0,q1 @C1 via b1; // t=8, d=2
pulse R(-pi/2,pi/2) q0 @C1 via c7;     // t=10, d=2
pulse R(pi/2,pi/2) q2 @C2 via c8;      // t=0, d=2
transport q2:C2->C3[p2];               // t=2, d=2
pulse MS(pi/2) q2,q3 @C3 via c13;      // t=4, d=4
broadcast R(-pi/2,0) q2,q3 @C3 via b3; // t=8, d=2
pulse R(-pi/2,pi/2) q2 @C3 via c15;    // t=10, d=2
pulse R(pi/2,pi/2) q0 @C1 via c4;      // t=12, d=2
transport q0:C1->C2[p1];               // t=14, d=2
transport q3:C3->C2[p5];               // t=16, d=2
pulse MS(pi/2) q0,q3 @C2 via c9;       // t=18, d=4
broadcast R(-pi/2,0) q0,q3 @C2 via b2; // t=22, d=2
pulse R(-pi/2,pi/2) q0 @C2 via c11;    // t=24, d=2
readout q0 -> c0 @C2 via a2;           // t=26, d=3
readout q3 -> c1 @C2 via a2;           // t=29, d=3


==> tut-3-placed.txt <==
init q0@C0,q1@C1,q2@C2,q3@C3;
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q1;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q1;
pulse R(-pi/2,pi/2) q0;
pulse R(pi/2,pi/2) q2;
pulse MS(pi/2) q2,q3;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,0) q3;
pulse R(-pi/2,pi/2) q2;
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q3;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q3;
pulse R(-pi/2,pi/2) q0;
measure q0 -> c0;
measure q3 -> c1;


==> tut-3-pulses.txt <==
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q1;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q1;
pulse R(-pi/2,pi/2) q0;
pulse R(pi/2,pi/2) q2;
pulse MS(pi/2) q2,q3;
pulse R(-pi/2,0) q2;
pulse R(-pi/2,0) q3;
pulse R(-pi/2,pi/2) q2;
pulse R(pi/2,pi/2) q0;
pulse MS(pi/2) q0,q3;
pulse R(-pi/2,0) q0;
pulse R(-pi/2,0) q3;
pulse R(-pi/2,pi/2) q0;
measure q0 -> c0;
measure q3 -> c1;


==> tut-3-routed.txt <==
init q0@C0,q1@C1,q2@C2,q3@C3;
pulse R(pi/2,pi/2) q0 @C0 via c0;
transport q0:C0->C1[p0];
pulse MS(pi/2) q0,q1 @C1 via c5;
pulse R(-pi/2,0) q0 @C1 via c6;
pulse R(-pi/2,0) q1 @C1 via c6;
pulse R(-pi/2,pi/2) q0 @C1 via c7;
pulse R(pi/2,pi/2) q2 @C2 via c8;
transport q2:C2->C3[p2];
pulse MS(pi/2) q2,q3 @C3 via c13;
pulse R(-pi/2,0) q2 @C3 via c14;
pulse R(-pi/2,0) q3 @C3 via c14;
pulse R(-pi/2,pi/2) q2 @C3 via c15;
pulse R(pi/2,pi/2) q0 @C1 via c4;
transport q0:C1->C2[p1];
transport q3:C3->C2[p5];
pulse MS(pi/2) q0,q3 @C2 via c9;
pulse R(-pi/2,0) q0 @C2 via c10;
pulse R(-pi/2,0) q3 @C2 via c10;
pulse R(-pi/2,pi/2) q0 @C2 via c11;
readout q0 -> c0 @C2 via a2;
readout q3 -> c1 @C2 via a2;


==> tut-3-rules.txt <==
assert init: forall s:Sites. (t = 0 and delta = 0) => N-(s) = 1;
assert cap:  forall s:Sites. Ntr(s) <= cap(s);
assert wave:  forall c:Channels. W(c) <= 1;


==> tut-3-source.txt <==
OPENQASM 2.0;
qreg q[4];
creg c[2];
CX q[0],q[1];
CX q[2],q[3];
CX q[0],q[3];
measure q[0] -> c[0];
measure q[3] -> c[1];


==> tut-3-timed.txt <==
init q0@C0,q1@C1,q2@C2,q3@C3;
pulse R(pi/2,pi/2) q0 @C0 via c0;      // t=0, d=2
transport q0:C0->C1[p0];               // t=2, d=2
pulse MS(pi/2) q0,q1 @C1 via c5;       // t=4, d=4
broadcast R(-pi/2,0) q0,q1 @C1 via b1; // t=8, d=2
pulse R(-pi/2,pi/2) q0 @C1 via c7;     // t=10, d=2
pulse R(pi/2,pi/2) q2 @C2 via c8;      // t=12, d=2
transport q2:C2->C3[p2];               // t=14, d=2
pulse MS(pi/2) q2,q3 @C3 via c13;      // t=16, d=4
broadcast R(-pi/2,0) q2,q3 @C3 via b3; // t=20, d=2
pulse R(-pi/2,pi/2) q2 @C3 via c15;    // t=22, d=2
pulse R(pi/2,pi/2) q0 @C1 via c4;      // t=24, d=2
transport q0:C1->C2[p1];               // t=26, d=2
transport q3:C3->C2[p5];               // t=28, d=2
pulse MS(pi/2) q0,q3 @C2 via c9;       // t=30, d=4
broadcast R(-pi/2,0) q0,q3 @C2 via b2; // t=34, d=2
pulse R(-pi/2,pi/2) q0 @C2 via c11;    // t=36, d=2
readout q0 -> c0 @C2 via a2;           // t=38, d=3
readout q3 -> c1 @C2 via a2;           // t=41, d=3

